Learning-Based Synthesis of Safety Controllers

We propose a machine learning framework to synthesize reactive controllers for systems whose interactions with their adversarial environment are modeled by infinite-duration, two-player games over (potentially) infinite graphs. Our framework targets safety games with infinitely many vertices, but it is also applicable to safety games over finite graphs whose size is too prohibitive for conventional synthesis techniques. The learning takes place in a feedback loop between a teacher component, which can reason symbolically about the safety game, and a learning algorithm, which successively learns an overapproximation of the winning region from various kinds of examples provided by the teacher. We develop a novel decision tree learning algorithm for this setting and show that our algorithm is guaranteed to converge to a reactive safety controller if a suitable overapproximation of the winning region can be expressed as a decision tree. Finally, we empirically compare the performance of a prototype implementation to existing approaches, which are based on constraint solving and automata learning, respectively.

==> data.dat <==
%% LaTeX2e file `data.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2018/10/15.
%%
m	SAT	RPNI	HORN	GAVS+	FIXED	TuLiP
10	0.22	0.238	0.81	0.409	0.124	0.47
15	0.318	0.287	1.148	0.503	0.209	0.8
20	0.333	0.287	1.302	0.529	0.296	1.3
35	0.671	0.481	1.983	0.654	0.559	3.26
50	0.959	1.047	2.455	0.918	0.95	6.76
75	2.248	1.678	4.185	2.024	1.997	17.86
100	4.827	3.717	4.447	5.33	3.581	nan
125	9.294	6.242	5.483	11.979	7.091	nan
150	9.93	9.945	7.646	23.922	13.033	nan
200	25.441	25.282	11.574	40.811	35.832	nan
250	71.728	51.516	15.822	88.394	76.893	nan
275	88.035	69.197	19.081	106.782	112.05	nan
300	94.33	91.466	23.001	nan	142.833	nan
320	120.755	117.052	24.952	nan	190.36	nan
350	163.116	147.571	29.386	nan	nan	nan
375	194.992	189.655	32.292	nan	nan	nan
450	nan	nan	47.761	nan	nan	nan
500	nan	nan	58.03	nan	nan	nan
600	nan	nan	89.763	nan	nan	nan
700	nan	nan	134.613	nan	nan	nan
800	nan	nan	194.714	nan	nan	nan

